Open Quantum Assembly Language

This document describes a quantum assembly language (QASM) called OpenQASM that is used to implement experiments with low depth quantum circuits. OpenQASM represents universal physical circuits over the CNOT plus SU(2) basis with straight-line code that includes measurement, reset, fast feedback, and gate subroutines. The simple text language can be written by hand or by higher level tools and may be executed on the IBM Q Experience.

==> qelib1.inc <==
// Quantum Experience (QE) Standard Header
// file: qelib1.inc

// --- QE Hardware primitives ---

// 3-parameter 2-pulse single qubit gate
gate u3(theta,phi,lambda) q { U(theta,phi,lambda) q; }
// 2-parameter 1-pulse single qubit gate
gate u2(phi,lambda) q { U(pi/2,phi,lambda) q; }
// 1-parameter 0-pulse single qubit gate
gate u1(lambda) q { U(0,0,lambda) q; }
// controlled-NOT
gate cx c,t { CX c,t; }
// idle gate (identity)
gate id a { U(0,0,0) a; }

// --- QE Standard Gates ---

// Pauli gate: bit-flip
gate x a { u3(pi,0,pi) a; }
// Pauli gate: bit and phase flip
gate y a { u3(pi,pi/2,pi/2) a; }
// Pauli gate: phase flip
gate z a { u1(pi) a; }
// Clifford gate: Hadamard
gate h a { u2(0,pi) a; }
// Clifford gate: sqrt(Z) phase gate
gate s a { u1(pi/2) a; }
// Clifford gate: conjugate of sqrt(Z)
gate sdg a { u1(-pi/2) a; }
// C3 gate: sqrt(S) phase gate
gate t a { u1(pi/4) a; }
// C3 gate: conjugate of sqrt(S)
gate tdg a { u1(-pi/4) a; }

// --- Standard rotations ---
// Rotation around X-axis
gate rx(theta) a { u3(theta,-pi/2,pi/2) a; }
// rotation around Y-axis
gate ry(theta) a { u3(theta,0,0) a; }
// rotation around Z axis
gate rz(phi) a { u1(phi) a; }

// --- QE Standard User-Defined Gates  ---

// controlled-Phase
gate cz a,b { h b; cx a,b; h b; }
// controlled-Y
gate cy a,b { sdg b; cx a,b; s b; }
// controlled-H
gate ch a,b {
h b; sdg b;
cx a,b;
h b; t b;
cx a,b;
t b; h b; s b; x b; s a;
}
// C3 gate: Toffoli
gate ccx a,b,c
{
  h c;
  cx b,c; tdg c;
  cx a,c; t c;
  cx b,c; tdg c;
  cx a,c; t b; t c; h c;
  cx a,b; t a; tdg b;
  cx a,b;
}
// controlled rz rotation
gate crz(lambda) a,b
{
  u1(lambda/2) b;
  cx a,b;
  u1(-lambda/2) b;
  cx a,b;
}
// controlled phase rotation
gate cu1(lambda) a,b
{
  u1(lambda/2) a;
  cx a,b;
  u1(-lambda/2) b;
  cx a,b;
  u1(lambda/2) b;
}
// controlled-U
gate cu3(theta,phi,lambda) c, t
{
  // implements controlled-U(theta,phi,lambda) with  target t and control c
  u1((lambda-phi)/2) t;
  cx c,t;
  u3(-theta/2,0,-(phi+lambda)/2) t;
  cx c,t;
  u3(theta/2,phi,0) t;
}

